Galerkin finite element methods for the numerical solution of two classical-Boussinesq type systems over variable bottom topography

We consider two `Classical' Boussinesq type systems modelling two-way propagation of long surface waves in a finite channel with variable bottom topography. Both systems are derived from the 1-d Serre-Green-Naghdi (SGN) system; one of them is valid for stronger bottom variations, and coincides with Peregrine's system, and the other is valid for smaller bottom variations. We discretize in the spatial variable simple initial-boundary-value problems (ibvp's) for both systems using standard Galerkin-finite element methods and prove $L^2$ error estimates for the ensuing semidiscrete approximations. We couple the schemes with the 4th order-accurate, explicit, classical Runge-Kutta time-stepping procedure and use the resulting fully discrete methods in numerical simulations of dispersive wave propagation over variable bottoms with several kinds of boundary conditions, including absorbing ones. We describe in detail the changes that solitary waves undergo when evolving under each system over a variety of variable-bottom environments. We assess the efficacy of both systems in approximating these flows by comparing the results of their simulations with each other, with simulations of the SGN-system, and with available experimental data from the literature.

==> figs/peregrine_fnl_abs_a_40_a0_p1_xN_70_T_50_u0_0_magnif.txt <==
# 20 <= x <= 30
# eta(30) = 5.095294e-04
#
xn eta
2.000000e+01 6.338957e-04
2.002500e+01 6.330912e-04
2.005000e+01 6.323252e-04
2.007500e+01 6.315974e-04
2.010000e+01 6.309076e-04
2.012500e+01 6.302554e-04
2.015000e+01 6.296402e-04
2.017500e+01 6.290616e-04
2.020000e+01 6.285189e-04
2.022500e+01 6.280114e-04
2.025000e+01 6.275384e-04
2.027500e+01 6.270991e-04
2.030000e+01 6.266926e-04
2.032500e+01 6.263180e-04
2.035000e+01 6.259741e-04
2.037500e+01 6.256601e-04
2.040000e+01 6.253748e-04
2.042500e+01 6.251171e-04
2.045000e+01 6.248857e-04
2.047500e+01 6.246795e-04
2.050000e+01 6.244972e-04
2.052500e+01 6.243375e-04
2.055000e+01 6.241992e-04
2.057500e+01 6.240808e-04
2.060000e+01 6.239810e-04
2.062500e+01 6.238985e-04
2.065000e+01 6.238318e-04
2.067500e+01 6.237796e-04
2.070000e+01 6.237405e-04
2.072500e+01 6.237131e-04
2.075000e+01 6.236959e-04
2.077500e+01 6.236876e-04
2.080000e+01 6.236868e-04
2.082500e+01 6.236921e-04
2.085000e+01 6.237022e-04
2.087500e+01 6.237156e-04
2.090000e+01 6.237312e-04
2.092500e+01 6.237475e-04
2.095000e+01 6.237634e-04
2.097500e+01 6.237775e-04
2.100000e+01 6.237886e-04
2.102500e+01 6.237956e-04
2.105000e+01 6.237973e-04
2.107500e+01 6.237925e-04
2.110000e+01 6.237803e-04
2.112500e+01 6.237595e-04
2.115000e+01 6.237293e-04
2.117500e+01 6.236885e-04
2.120000e+01 6.236365e-04
2.122500e+01 6.235721e-04
2.125000e+01 6.234948e-04
2.127500e+01 6.234037e-04
2.130000e+01 6.232981e-04
2.132500e+01 6.231774e-04
2.135000e+01 6.230409e-04
2.137500e+01 6.228881e-04
2.140000e+01 6.227185e-04
2.142500e+01 6.225317e-04
2.145000e+01 6.223272e-04
2.147500e+01 6.221048e-04
2.150000e+01 6.218640e-04
2.152500e+01 6.216048e-04
2.155000e+01 6.213269e-04
2.157500e+01 6.210301e-04
2.160000e+01 6.207145e-04
2.162500e+01 6.203799e-04
2.165000e+01 6.200263e-04
2.167500e+01 6.196539e-04
2.170000e+01 6.192628e-04
2.172500e+01 6.188530e-04
2.175000e+01 6.184249e-04
2.177500e+01 6.179786e-04
2.180000e+01 6.175144e-04
2.182500e+01 6.170327e-04
2.185000e+01 6.165338e-04
2.187500e+01 6.160181e-04
2.190000e+01 6.154861e-04
2.192500e+01 6.149383e-04
2.195000e+01 6.143751e-04
2.197500e+01 6.137971e-04
2.200000e+01 6.132048e-04
2.202500e+01 6.125988e-04
2.205000e+01 6.119798e-04
2.207500e+01 6.113483e-04
2.210000e+01 6.107051e-04
2.212500e+01 6.100508e-04
2.215000e+01 6.093861e-04
2.217500e+01 6.087117e-04
2.220000e+01 6.080283e-04
2.222500e+01 6.073366e-04
2.225000e+01 6.066375e-04
2.227500e+01 6.059315e-04
2.230000e+01 6.052196e-04
2.232500e+01 6.045023e-04
2.235000e+01 6.037805e-04
2.237500e+01 6.030550e-04
2.240000e+01 6.023264e-04
2.242500e+01 6.015955e-04
2.245000e+01 6.008631e-04
2.247500e+01 6.001299e-04
2.250000e+01 5.993965e-04
2.252500e+01 5.986637e-04
2.255000e+01 5.979322e-04
2.257500e+01 5.972026e-04
2.260000e+01 5.964757e-04
2.262500e+01 5.957520e-04
2.265000e+01 5.950322e-04
2.267500e+01 5.943169e-04
2.270000e+01 5.936067e-04
2.272500e+01 5.929020e-04
2.275000e+01 5.922036e-04
2.277500e+01 5.915119e-04
2.280000e+01 5.908273e-04
2.282500e+01 5.901503e-04
2.285000e+01 5.894815e-04
2.287500e+01 5.888211e-04
2.290000e+01 5.881696e-04
2.292500e+01 5.875273e-04
2.295000e+01 5.868946e-04
2.297500e+01 5.862717e-04
2.300000e+01 5.856589e-04
2.302500e+01 5.850565e-04
2.305000e+01 5.844647e-04
2.307500e+01 5.838837e-04
2.310000e+01 5.833135e-04
2.312500e+01 5.827544e-04
2.315000e+01 5.822065e-04
2.317500e+01 5.816697e-04
2.320000e+01 5.811442e-04
2.322500e+01 5.806300e-04
2.325000e+01 5.801270e-04
2.327500e+01 5.796352e-04
2.330000e+01 5.791546e-04
2.332500e+01 5.786850e-04
2.335000e+01 5.782264e-04
2.337500e+01 5.777786e-04
2.340000e+01 5.773414e-04
2.342500e+01 5.769147e-04
2.345000e+01 5.764982e-04
2.347500e+01 5.760918e-04
2.350000e+01 5.756952e-04
2.352500e+01 5.753081e-04
2.355000e+01 5.749303e-04
2.357500e+01 5.745614e-04
2.360000e+01 5.742012e-04
2.362500e+01 5.738493e-04
2.365000e+01 5.735055e-04
2.367500e+01 5.731692e-04
2.370000e+01 5.728403e-04
2.372500e+01 5.725182e-04
2.375000e+01 5.722027e-04
2.377500e+01 5.718934e-04
2.380000e+01 5.715898e-04
2.382500e+01 5.712916e-04
2.385000e+01 5.709984e-04
2.387500e+01 5.707097e-04
2.390000e+01 5.704252e-04
2.392500e+01 5.701445e-04
2.395000e+01 5.698672e-04
2.397500e+01 5.695928e-04
2.400000e+01 5.693209e-04
2.402500e+01 5.690512e-04
2.405000e+01 5.687834e-04
2.407500e+01 5.685168e-04
2.410000e+01 5.682514e-04
2.412500e+01 5.679865e-04
2.415000e+01 5.677219e-04
2.417500e+01 5.674572e-04
2.420000e+01 5.671921e-04
2.422500e+01 5.669263e-04
2.425000e+01 5.666593e-04
2.427500e+01 5.663910e-04
2.430000e+01 5.661210e-04
2.432500e+01 5.658489e-04
2.435000e+01 5.655747e-04
2.437500e+01 5.652979e-04
2.440000e+01 5.650183e-04
2.442500e+01 5.647357e-04
2.445000e+01 5.644499e-04
2.447500e+01 5.641607e-04
2.450000e+01 5.638679e-04
2.452500e+01 5.635714e-04
2.455000e+01 5.632709e-04
2.457500e+01 5.629664e-04
2.460000e+01 5.626576e-04
2.462500e+01 5.623446e-04
2.465000e+01 5.620272e-04
2.467500e+01 5.617054e-04
2.470000e+01 5.613790e-04
2.472500e+01 5.610481e-04
2.475000e+01 5.607126e-04
2.477500e+01 5.603726e-04
2.480000e+01 5.600279e-04
2.482500e+01 5.596787e-04
2.485000e+01 5.593249e-04
2.487500e+01 5.589667e-04
2.490000e+01 5.586040e-04
2.492500e+01 5.582370e-04
2.495000e+01 5.578657e-04
2.497500e+01 5.574902e-04
2.500000e+01 5.571107e-04
2.502500e+01 5.567273e-04
2.505000e+01 5.563400e-04
2.507500e+01 5.559491e-04
2.510000e+01 5.555548e-04
2.512500e+01 5.551570e-04
2.515000e+01 5.547561e-04
2.517500e+01 5.543522e-04
2.520000e+01 5.539455e-04
2.522500e+01 5.535362e-04
2.525000e+01 5.531245e-04
2.527500e+01 5.527106e-04
2.530000e+01 5.522947e-04
2.532500e+01 5.518770e-04
2.535000e+01 5.514577e-04
2.537500e+01 5.510371e-04
2.540000e+01 5.506153e-04
2.542500e+01 5.501927e-04
2.545000e+01 5.497693e-04
2.547500e+01 5.493455e-04
2.550000e+01 5.489215e-04
2.552500e+01 5.484974e-04
2.555000e+01 5.480736e-04
2.557500e+01 5.476502e-04
2.560000e+01 5.472274e-04
2.562500e+01 5.468055e-04
2.565000e+01 5.463847e-04
2.567500e+01 5.459651e-04
2.570000e+01 5.455470e-04
2.572500e+01 5.451306e-04
2.575000e+01 5.447160e-04
2.577500e+01 5.443035e-04
2.580000e+01 5.438933e-04
2.582500e+01 5.434854e-04
2.585000e+01 5.430801e-04
2.587500e+01 5.426775e-04
2.590000e+01 5.422778e-04
2.592500e+01 5.418811e-04
2.595000e+01 5.414875e-04
2.597500e+01 5.410972e-04
2.600000e+01 5.407104e-04
2.602500e+01 5.403270e-04
2.605000e+01 5.399473e-04
2.607500e+01 5.395712e-04
2.610000e+01 5.391990e-04
2.612500e+01 5.388306e-04
2.615000e+01 5.384661e-04
2.617500e+01 5.381057e-04
2.620000e+01 5.377492e-04
2.622500e+01 5.373969e-04
2.625000e+01 5.370487e-04
2.627500e+01 5.367046e-04
2.630000e+01 5.363646e-04
2.632500e+01 5.360289e-04
2.635000e+01 5.356972e-04
2.637500e+01 5.353698e-04
2.640000e+01 5.350464e-04
2.642500e+01 5.347272e-04
2.645000e+01 5.344121e-04
2.647500e+01 5.341010e-04
2.650000e+01 5.337939e-04
2.652500e+01 5.334908e-04
2.655000e+01 5.331915e-04
2.657500e+01 5.328961e-04
2.660000e+01 5.326044e-04
2.662500e+01 5.323165e-04
2.665000e+01 5.320321e-04
2.667500e+01 5.317513e-04
2.670000e+01 5.314739e-04
2.672500e+01 5.311999e-04
2.675000e+01 5.309291e-04
2.677500e+01 5.306615e-04
2.680000e+01 5.303970e-04
2.682500e+01 5.301355e-04
2.685000e+01 5.298768e-04
2.687500e+01 5.296208e-04
2.690000e+01 5.293675e-04
2.692500e+01 5.291168e-04
2.695000e+01 5.288685e-04
2.697500e+01 5.286225e-04
2.700000e+01 5.283788e-04
2.702500e+01 5.281371e-04
2.705000e+01 5.278975e-04
2.707500e+01 5.276598e-04
2.710000e+01 5.274239e-04
2.712500e+01 5.271897e-04
2.715000e+01 5.269571e-04
2.717500e+01 5.267261e-04
2.720000e+01 5.264964e-04
2.722500e+01 5.262680e-04
2.725000e+01 5.260409e-04
2.727500e+01 5.258150e-04
2.730000e+01 5.255901e-04
2.732500e+01 5.253662e-04
2.735000e+01 5.251432e-04
2.737500e+01 5.249210e-04
2.740000e+01 5.246997e-04
2.742500e+01 5.244790e-04
2.745000e+01 5.242590e-04
2.747500e+01 5.240397e-04
2.750000e+01 5.238208e-04
2.752500e+01 5.236025e-04
2.755000e+01 5.233847e-04
2.757500e+01 5.231674e-04
2.760000e+01 5.229504e-04
2.762500e+01 5.227338e-04
2.765000e+01 5.225177e-04
2.767500e+01 5.223018e-04
2.770000e+01 5.220863e-04
2.772500e+01 5.218712e-04
2.775000e+01 5.216564e-04
2.777500e+01 5.214420e-04
2.780000e+01 5.212279e-04
2.782500e+01 5.210142e-04
2.785000e+01 5.208009e-04
2.787500e+01 5.205880e-04
2.790000e+01 5.203755e-04
2.792500e+01 5.201635e-04
2.795000e+01 5.199520e-04
2.797500e+01 5.197411e-04
2.800000e+01 5.195307e-04
2.802500e+01 5.193210e-04
2.805000e+01 5.191119e-04
2.807500e+01 5.189036e-04
2.810000e+01 5.186960e-04
2.812500e+01 5.184893e-04
2.815000e+01 5.182835e-04
2.817500e+01 5.180786e-04
2.820000e+01 5.178748e-04
2.822500e+01 5.176720e-04
2.825000e+01 5.174704e-04
2.827500e+01 5.172700e-04
2.830000e+01 5.170709e-04
2.832500e+01 5.168732e-04
2.835000e+01 5.166769e-04
2.837500e+01 5.164821e-04
2.840000e+01 5.162889e-04
2.842500e+01 5.160973e-04
2.845000e+01 5.159074e-04
2.847500e+01 5.157194e-04
2.850000e+01 5.155332e-04
2.852500e+01 5.153489e-04
2.855000e+01 5.151667e-04
2.857500e+01 5.149865e-04
2.860000e+01 5.148085e-04
2.862500e+01 5.146327e-04
2.865000e+01 5.144592e-04
2.867500e+01 5.142880e-04
2.870000e+01 5.141193e-04
2.872500e+01 5.139530e-04
2.875000e+01 5.137893e-04
2.877500e+01 5.136281e-04
2.880000e+01 5.134697e-04
2.882500e+01 5.133139e-04
2.885000e+01 5.131609e-04
2.887500e+01 5.130107e-04
2.890000e+01 5.128633e-04
2.892500e+01 5.127189e-04
2.895000e+01 5.125774e-04
2.897500e+01 5.124389e-04
2.900000e+01 5.123034e-04
2.902500e+01 5.121710e-04
2.905000e+01 5.120417e-04
2.907500e+01 5.119155e-04
2.910000e+01 5.117925e-04
2.912500e+01 5.116727e-04
2.915000e+01 5.115560e-04
2.917500e+01 5.114426e-04
2.920000e+01 5.113324e-04
2.922500e+01 5.112255e-04
2.925000e+01 5.111219e-04
2.927500e+01 5.110216e-04
2.930000e+01 5.109245e-04
2.932500e+01 5.108308e-04
2.935000e+01 5.107403e-04
2.937500e+01 5.106532e-04
2.940000e+01 5.105694e-04
2.942500e+01 5.104889e-04
2.945000e+01 5.104117e-04
2.947500e+01 5.103378e-04
2.950000e+01 5.102672e-04
2.952500e+01 5.101999e-04
2.955000e+01 5.101359e-04
2.957500e+01 5.100752e-04
2.960000e+01 5.100177e-04
2.962500e+01 5.099634e-04
2.965000e+01 5.099124e-04
2.967500e+01 5.098647e-04
2.970000e+01 5.098201e-04
2.972500e+01 5.097787e-04
2.975000e+01 5.097405e-04
2.977500e+01 5.097055e-04
2.980000e+01 5.096736e-04
2.982500e+01 5.096448e-04
2.985000e+01 5.096191e-04
2.987500e+01 5.095965e-04
2.990000e+01 5.095770e-04
2.992500e+01 5.095606e-04
2.995000e+01 5.095471e-04
2.997500e+01 5.095368e-04
3.000000e+01 5.095294e-04
3.002500e+01 5.095250e-04
3.005000e+01 5.095236e-04
3.007500e+01 5.095251e-04
3.010000e+01 5.095296e-04
3.012500e+01 5.095371e-04
3.015000e+01 5.095474e-04
3.017500e+01 5.095607e-04
3.020000e+01 5.095769e-04
3.022500e+01 5.095960e-04
3.025000e+01 5.096180e-04
3.027500e+01 5.096428e-04
3.030000e+01 5.096706e-04
3.032500e+01 5.097012e-04
3.035000e+01 5.097346e-04
3.037500e+01 5.097710e-04
3.040000e+01 5.098102e-04
3.042500e+01 5.098523e-04
3.045000e+01 5.098972e-04
3.047500e+01 5.099450e-04
3.050000e+01 5.099957e-04
3.052500e+01 5.100493e-04
3.055000e+01 5.101058e-04
3.057500e+01 5.101651e-04
3.060000e+01 5.102274e-04
3.062500e+01 5.102926e-04
3.065000e+01 5.103607e-04
3.067500e+01 5.104317e-04
3.070000e+01 5.105057e-04
3.072500e+01 5.105827e-04
3.075000e+01 5.106627e-04
3.077500e+01 5.107456e-04
3.080000e+01 5.108316e-04
3.082500e+01 5.109206e-04
3.085000e+01 5.110126e-04
3.087500e+01 5.111077e-04
3.090000e+01 5.112059e-04
3.092500e+01 5.113073e-04
3.095000e+01 5.114117e-04
3.097500e+01 5.115193e-04
3.100000e+01 5.116301e-04
3.102500e+01 5.117441e-04
3.105000e+01 5.118613e-04
3.107500e+01 5.119818e-04
3.110000e+01 5.121055e-04
3.112500e+01 5.122326e-04
3.115000e+01 5.123629e-04
3.117500e+01 5.124966e-04
3.120000e+01 5.126336e-04
3.122500e+01 5.127741e-04
3.125000e+01 5.129179e-04
3.127500e+01 5.130652e-04
3.130000e+01 5.132159e-04
3.132500e+01 5.133701e-04
3.135000e+01 5.135279e-04
3.137500e+01 5.136891e-04
3.140000e+01 5.138539e-04
3.142500e+01 5.140223e-04
3.145000e+01 5.141942e-04
3.147500e+01 5.143698e-04
3.150000e+01 5.145489e-04
3.152500e+01 5.147318e-04
3.155000e+01 5.149182e-04
3.157500e+01 5.151084e-04
3.160000e+01 5.153023e-04
3.162500e+01 5.154998e-04
3.165000e+01 5.157011e-04
3.167500e+01 5.159062e-04
3.170000e+01 5.161150e-04
3.172500e+01 5.163275e-04
3.175000e+01 5.165439e-04
3.177500e+01 5.167640e-04
3.180000e+01 5.169879e-04
3.182500e+01 5.172157e-04
3.185000e+01 5.174472e-04
3.187500e+01 5.176826e-04
3.190000e+01 5.179218e-04
3.192500e+01 5.181648e-04
3.195000e+01 5.184117e-04
3.197500e+01 5.186624e-04
3.200000e+01 5.189170e-04
3.202500e+01 5.191754e-04
3.205000e+01 5.194377e-04
3.207500e+01 5.197038e-04
3.210000e+01 5.199738e-04
3.212500e+01 5.202476e-04
3.215000e+01 5.205253e-04
3.217500e+01 5.208068e-04
3.220000e+01 5.210921e-04
3.222500e+01 5.213813e-04
3.225000e+01 5.216743e-04
3.227500e+01 5.219712e-04
3.230000e+01 5.222718e-04
3.232500e+01 5.225763e-04
3.235000e+01 5.228846e-04
3.237500e+01 5.231967e-04
3.240000e+01 5.235125e-04
3.242500e+01 5.238322e-04
3.245000e+01 5.241556e-04
3.247500e+01 5.244828e-04
3.250000e+01 5.248137e-04
3.252500e+01 5.251484e-04
3.255000e+01 5.254868e-04
3.257500e+01 5.258289e-04
3.260000e+01 5.261747e-04
3.262500e+01 5.265242e-04
3.265000e+01 5.268774e-04
3.267500e+01 5.272343e-04
3.270000e+01 5.275948e-04
3.272500e+01 5.279589e-04
3.275000e+01 5.283267e-04
3.277500e+01 5.286980e-04
3.280000e+01 5.290730e-04
3.282500e+01 5.294516e-04
3.285000e+01 5.298337e-04
3.287500e+01 5.302193e-04
3.290000e+01 5.306085e-04
3.292500e+01 5.310012e-04
3.295000e+01 5.313975e-04
3.297500e+01 5.317972e-04
3.300000e+01 5.322003e-04
3.302500e+01 5.326070e-04
3.305000e+01 5.330170e-04
3.307500e+01 5.334305e-04
3.310000e+01 5.338474e-04
3.312500e+01 5.342677e-04
3.315000e+01 5.346913e-04
3.317500e+01 5.351183e-04
3.320000e+01 5.355486e-04
3.322500e+01 5.359822e-04
3.325000e+01 5.364191e-04
3.327500e+01 5.368593e-04
3.330000e+01 5.373028e-04
3.332500e+01 5.377495e-04
3.335000e+01 5.381994e-04
3.337500e+01 5.386525e-04
3.340000e+01 5.391088e-04
3.342500e+01 5.395683e-04
3.345000e+01 5.400309e-04
3.347500e+01 5.404966e-04
3.350000e+01 5.409654e-04
3.352500e+01 5.414372e-04
3.355000e+01 5.419122e-04
3.357500e+01 5.423901e-04
3.360000e+01 5.428711e-04
3.362500e+01 5.433550e-04
3.365000e+01 5.438419e-04
3.367500e+01 5.443317e-04
3.370000e+01 5.448244e-04
3.372500e+01 5.453201e-04
3.375000e+01 5.458185e-04
3.377500e+01 5.463198e-04
3.380000e+01 5.468239e-04
3.382500e+01 5.473308e-04
3.385000e+01 5.478404e-04
3.387500e+01 5.483528e-04
3.390000e+01 5.488678e-04
3.392500e+01 5.493855e-04
3.395000e+01 5.499058e-04
3.397500e+01 5.504287e-04
3.400000e+01 5.509542e-04
3.402500e+01 5.514822e-04
3.405000e+01 5.520127e-04
3.407500e+01 5.525456e-04
3.410000e+01 5.530810e-04
3.412500e+01 5.536188e-04
3.415000e+01 5.541590e-04
3.417500e+01 5.547014e-04
3.420000e+01 5.552462e-04
3.422500e+01 5.557931e-04
3.425000e+01 5.563423e-04
3.427500e+01 5.568937e-04
3.430000e+01 5.574471e-04
3.432500e+01 5.580027e-04
3.435000e+01 5.585603e-04
3.437500e+01 5.591199e-04
3.440000e+01 5.596814e-04
3.442500e+01 5.602449e-04
3.445000e+01 5.608102e-04
3.447500e+01 5.613773e-04
3.450000e+01 5.619462e-04
3.452500e+01 5.625168e-04
3.455000e+01 5.630890e-04
3.457500e+01 5.636629e-04
3.460000e+01 5.642384e-04
3.462500e+01 5.648154e-04
3.465000e+01 5.653939e-04
3.467500e+01 5.659737e-04
3.470000e+01 5.665550e-04
3.472500e+01 5.671375e-04
3.475000e+01 5.677213e-04
3.477500e+01 5.683063e-04
3.480000e+01 5.688925e-04
3.482500e+01 5.694797e-04
3.485000e+01 5.700679e-04
3.487500e+01 5.706572e-04
3.490000e+01 5.712473e-04
3.492500e+01 5.718383e-04
3.495000e+01 5.724301e-04
3.497500e+01 5.730226e-04
3.500000e+01 5.736158e-04
3.502500e+01 5.742095e-04
3.505000e+01 5.748039e-04
3.507500e+01 5.753987e-04
3.510000e+01 5.759939e-04
3.512500e+01 5.765895e-04
3.515000e+01 5.771853e-04
3.517500e+01 5.777814e-04
3.520000e+01 5.783776e-04
3.522500e+01 5.789739e-04
3.525000e+01 5.795702e-04
3.527500e+01 5.801665e-04
3.530000e+01 5.807626e-04
3.532500e+01 5.813585e-04
3.535000e+01 5.819542e-04
3.537500e+01 5.825495e-04
3.540000e+01 5.831445e-04
3.542500e+01 5.837389e-04
3.545000e+01 5.843328e-04
3.547500e+01 5.849261e-04
3.550000e+01 5.855186e-04
3.552500e+01 5.861104e-04
3.555000e+01 5.867014e-04
3.557500e+01 5.872914e-04
3.560000e+01 5.878804e-04
3.562500e+01 5.884684e-04
3.565000e+01 5.890551e-04
3.567500e+01 5.896407e-04
3.570000e+01 5.902249e-04
3.572500e+01 5.908078e-04
3.575000e+01 5.913892e-04
3.577500e+01 5.919690e-04
3.580000e+01 5.925472e-04
3.582500e+01 5.931237e-04
3.585000e+01 5.936985e-04
3.587500e+01 5.942713e-04
3.590000e+01 5.948422e-04
3.592500e+01 5.954111e-04
3.595000e+01 5.959778e-04
3.597500e+01 5.965424e-04
3.600000e+01 5.971047e-04
3.602500e+01 5.976646e-04
3.605000e+01 5.982221e-04
3.607500e+01 5.987770e-04
3.610000e+01 5.993293e-04
3.612500e+01 5.998789e-04
3.615000e+01 6.004257e-04
3.617500e+01 6.009697e-04
3.620000e+01 6.015107e-04
3.622500e+01 6.020486e-04
3.625000e+01 6.025834e-04
3.627500e+01 6.031150e-04
3.630000e+01 6.036433e-04
3.632500e+01 6.041681e-04
3.635000e+01 6.046895e-04
3.637500e+01 6.052074e-04
3.640000e+01 6.057215e-04
3.642500e+01 6.062319e-04
3.645000e+01 6.067385e-04
3.647500e+01 6.072411e-04
3.650000e+01 6.077398e-04
3.652500e+01 6.082343e-04
3.655000e+01 6.087246e-04
3.657500e+01 6.092106e-04
3.660000e+01 6.096923e-04
3.662500e+01 6.101695e-04
3.665000e+01 6.106421e-04
3.667500e+01 6.111101e-04
3.670000e+01 6.115733e-04
3.672500e+01 6.120317e-04
3.675000e+01 6.124852e-04
3.677500e+01 6.129337e-04
3.680000e+01 6.133771e-04
3.682500e+01 6.138153e-04
3.685000e+01 6.142481e-04
3.687500e+01 6.146757e-04
3.690000e+01 6.150977e-04
3.692500e+01 6.155142e-04
3.695000e+01 6.159250e-04
3.697500e+01 6.163301e-04
3.700000e+01 6.167294e-04
3.702500e+01 6.171228e-04
3.705000e+01 6.175101e-04
3.707500e+01 6.178913e-04
3.710000e+01 6.182664e-04
3.712500e+01 6.186351e-04
3.715000e+01 6.189975e-04
3.717500e+01 6.193535e-04
3.720000e+01 6.197028e-04
3.722500e+01 6.200456e-04
3.725000e+01 6.203816e-04
3.727500e+01 6.207108e-04
3.730000e+01 6.210330e-04
3.732500e+01 6.213483e-04
3.735000e+01 6.216565e-04
3.737500e+01 6.219576e-04
3.740000e+01 6.222514e-04
3.742500e+01 6.225378e-04
3.745000e+01 6.228168e-04
3.747500e+01 6.230884e-04
3.750000e+01 6.233523e-04
3.752500e+01 6.236085e-04
3.755000e+01 6.238570e-04
3.757500e+01 6.240976e-04
3.760000e+01 6.243303e-04
3.762500e+01 6.245550e-04
3.765000e+01 6.247715e-04
3.767500e+01 6.249799e-04
3.770000e+01 6.251801e-04
3.772500e+01 6.253719e-04
3.775000e+01 6.255553e-04
3.777500e+01 6.257302e-04
3.780000e+01 6.258966e-04
3.782500e+01 6.260543e-04
3.785000e+01 6.262032e-04
3.787500e+01 6.263434e-04
3.790000e+01 6.264747e-04
3.792500e+01 6.265971e-04
3.795000e+01 6.267105e-04
3.797500e+01 6.268147e-04
3.800000e+01 6.269098e-04
3.802500e+01 6.269957e-04
3.805000e+01 6.270723e-04
3.807500e+01 6.271396e-04
3.810000e+01 6.271974e-04
3.812500e+01 6.272457e-04
3.815000e+01 6.272844e-04
3.817500e+01 6.273136e-04
3.820000e+01 6.273330e-04
3.822500e+01 6.273427e-04
3.825000e+01 6.273426e-04
3.827500e+01 6.273327e-04
3.830000e+01 6.273128e-04
3.832500e+01 6.272829e-04
3.835000e+01 6.272430e-04
3.837500e+01 6.271931e-04
3.840000e+01 6.271330e-04
3.842500e+01 6.270627e-04
3.845000e+01 6.269822e-04
3.847500e+01 6.268914e-04
3.850000e+01 6.267903e-04
3.852500e+01 6.266788e-04
3.855000e+01 6.265568e-04
3.857500e+01 6.264245e-04
3.860000e+01 6.262816e-04
3.862500e+01 6.261282e-04
3.865000e+01 6.259642e-04
3.867500e+01 6.257896e-04
3.870000e+01 6.256043e-04
3.872500e+01 6.254084e-04
3.875000e+01 6.252018e-04
3.877500e+01 6.249844e-04
3.880000e+01 6.247563e-04
3.882500e+01 6.245174e-04
3.885000e+01 6.242676e-04
3.887500e+01 6.240070e-04
3.890000e+01 6.237356e-04
3.892500e+01 6.234533e-04
3.895000e+01 6.231601e-04
3.897500e+01 6.228560e-04
3.900000e+01 6.225410e-04
3.902500e+01 6.222150e-04
3.905000e+01 6.218781e-04
3.907500e+01 6.215303e-04
3.910000e+01 6.211715e-04
3.912500e+01 6.208018e-04
3.915000e+01 6.204211e-04
3.917500e+01 6.200295e-04
3.920000e+01 6.196269e-04
3.922500e+01 6.192134e-04
3.925000e+01 6.187889e-04
3.927500e+01 6.183536e-04
3.930000e+01 6.179073e-04
3.932500e+01 6.174501e-04
3.935000e+01 6.169820e-04
3.937500e+01 6.165031e-04
3.940000e+01 6.160134e-04
3.942500e+01 6.155128e-04
3.945000e+01 6.150014e-04
3.947500e+01 6.144793e-04
3.950000e+01 6.139465e-04
3.952500e+01 6.134030e-04
3.955000e+01 6.128488e-04
3.957500e+01 6.122839e-04
3.960000e+01 6.117086e-04
3.962500e+01 6.111226e-04
3.965000e+01 6.105262e-04
3.967500e+01 6.099193e-04
3.970000e+01 6.093021e-04
3.972500e+01 6.086745e-04
3.975000e+01 6.080366e-04
3.977500e+01 6.073885e-04
3.980000e+01 6.067303e-04
3.982500e+01 6.060619e-04
3.985000e+01 6.053836e-04
3.987500e+01 6.046952e-04
3.990000e+01 6.039970e-04
3.992500e+01 6.032890e-04
3.995000e+01 6.025712e-04
3.997500e+01 6.018437e-04
4.000000e+01 6.011067e-04
4.002500e+01 6.003602e-04
4.005000e+01 5.996044e-04
4.007500e+01 5.988392e-04
4.010000e+01 5.980648e-04
4.012500e+01 5.972812e-04
4.015000e+01 5.964887e-04
4.017500e+01 5.956873e-04
4.020000e+01 5.948770e-04
4.022500e+01 5.940581e-04
4.025000e+01 5.932306e-04
4.027500e+01 5.923946e-04
4.030000e+01 5.915502e-04
4.032500e+01 5.906977e-04
4.035000e+01 5.898370e-04
4.037500e+01 5.889683e-04
4.040000e+01 5.880918e-04
4.042500e+01 5.872076e-04
4.045000e+01 5.863158e-04
4.047500e+01 5.854166e-04
4.050000e+01 5.845101e-04
4.052500e+01 5.835964e-04
4.055000e+01 5.826757e-04
4.057500e+01 5.817481e-04
4.060000e+01 5.808139e-04
4.062500e+01 5.798731e-04
4.065000e+01 5.789260e-04
4.067500e+01 5.779726e-04
4.070000e+01 5.770132e-04
4.072500e+01 5.760479e-04
4.075000e+01 5.750769e-04
4.077500e+01 5.741003e-04
4.080000e+01 5.731185e-04
4.082500e+01 5.721314e-04
4.085000e+01 5.711394e-04
4.087500e+01 5.701426e-04
4.090000e+01 5.691412e-04
4.092500e+01 5.681353e-04
4.095000e+01 5.671253e-04
4.097500e+01 5.661113e-04
4.100000e+01 5.650935e-04
4.102500e+01 5.640721e-04
4.105000e+01 5.630473e-04
4.107500e+01 5.620193e-04
4.110000e+01 5.609884e-04
4.112500e+01 5.599548e-04
4.115000e+01 5.589187e-04
4.117500e+01 5.578802e-04
4.120000e+01 5.568398e-04
4.122500e+01 5.557975e-04
4.125000e+01 5.547537e-04
4.127500e+01 5.537085e-04
4.130000e+01 5.526622e-04
4.132500e+01 5.516151e-04
4.135000e+01 5.505674e-04
4.137500e+01 5.495193e-04
4.140000e+01 5.484711e-04
4.142500e+01 5.474231e-04
4.145000e+01 5.463756e-04
4.147500e+01 5.453287e-04
4.150000e+01 5.442827e-04
4.152500e+01 5.432380e-04
4.155000e+01 5.421948e-04
4.157500e+01 5.411533e-04
4.160000e+01 5.401139e-04
4.162500e+01 5.390768e-04
4.165000e+01 5.380424e-04
4.167500e+01 5.370108e-04
4.170000e+01 5.359824e-04
4.172500e+01 5.349576e-04
4.175000e+01 5.339364e-04
4.177500e+01 5.329194e-04
4.180000e+01 5.319067e-04
4.182500e+01 5.308988e-04
4.185000e+01 5.298958e-04
4.187500e+01 5.288981e-04
4.190000e+01 5.279060e-04
4.192500e+01 5.269198e-04
4.195000e+01 5.259398e-04
4.197500e+01 5.249664e-04
4.200000e+01 5.239999e-04
4.202500e+01 5.230406e-04
4.205000e+01 5.220888e-04
4.207500e+01 5.211449e-04
4.210000e+01 5.202091e-04
4.212500e+01 5.192819e-04
4.215000e+01 5.183635e-04
4.217500e+01 5.174543e-04
4.220000e+01 5.165547e-04
4.222500e+01 5.156649e-04
4.225000e+01 5.147853e-04
4.227500e+01 5.139164e-04
4.230000e+01 5.130583e-04
4.232500e+01 5.122115e-04
4.235000e+01 5.113763e-04
4.237500e+01 5.105531e-04
4.240000e+01 5.097423e-04
4.242500e+01 5.089441e-04
4.245000e+01 5.081591e-04
4.247500e+01 5.073874e-04
4.250000e+01 5.066295e-04
4.252500e+01 5.058858e-04
4.255000e+01 5.051566e-04
4.257500e+01 5.044423e-04
4.260000e+01 5.037433e-04
4.262500e+01 5.030599e-04
4.265000e+01 5.023926e-04
4.267500e+01 5.017416e-04
4.270000e+01 5.011074e-04
4.272500e+01 5.004904e-04
4.275000e+01 4.998909e-04
4.277500e+01 4.993094e-04
4.280000e+01 4.987461e-04
4.282500e+01 4.982015e-04
4.285000e+01 4.976761e-04
4.287500e+01 4.971701e-04
4.290000e+01 4.966839e-04
4.292500e+01 4.962180e-04
4.295000e+01 4.957727e-04
4.297500e+01 4.953485e-04
4.300000e+01 4.949457e-04
4.302500e+01 4.945647e-04
4.305000e+01 4.942059e-04
4.307500e+01 4.938697e-04
4.310000e+01 4.935566e-04
4.312500e+01 4.932668e-04
4.315000e+01 4.930008e-04
4.317500e+01 4.927590e-04
4.320000e+01 4.925417e-04
4.322500e+01 4.923495e-04
4.325000e+01 4.921826e-04
4.327500e+01 4.920414e-04
4.330000e+01 4.919264e-04
4.332500e+01 4.918380e-04
4.335000e+01 4.917765e-04
4.337500e+01 4.917424e-04
4.340000e+01 4.917360e-04
4.342500e+01 4.917577e-04
4.345000e+01 4.918079e-04
4.347500e+01 4.918870e-04
4.350000e+01 4.919954e-04
4.352500e+01 4.921335e-04
4.355000e+01 4.923017e-04
4.357500e+01 4.925003e-04
4.360000e+01 4.927297e-04
4.362500e+01 4.929903e-04
4.365000e+01 4.932825e-04
4.367500e+01 4.936067e-04
4.370000e+01 4.939633e-04
4.372500e+01 4.943525e-04
4.375000e+01 4.947749e-04
4.377500e+01 4.952307e-04
4.380000e+01 4.957204e-04
4.382500e+01 4.962442e-04
4.385000e+01 4.968026e-04
4.387500e+01 4.973960e-04
4.390000e+01 4.980246e-04
4.392500e+01 4.986888e-04
4.395000e+01 4.993891e-04
4.397500e+01 5.001257e-04
4.400000e+01 5.008990e-04
4.402500e+01 5.017094e-04
4.405000e+01 5.025571e-04
4.407500e+01 5.034426e-04
4.410000e+01 5.043661e-04
4.412500e+01 5.053280e-04
4.415000e+01 5.063287e-04
4.417500e+01 5.073685e-04
4.420000e+01 5.084476e-04
4.422500e+01 5.095665e-04
4.425000e+01 5.107254e-04
4.427500e+01 5.119247e-04
4.430000e+01 5.131646e-04
4.432500e+01 5.144456e-04
4.435000e+01 5.157678e-04
4.437500e+01 5.171316e-04
4.440000e+01 5.185374e-04
4.442500e+01 5.199853e-04
4.445000e+01 5.214757e-04
4.447500e+01 5.230089e-04
4.450000e+01 5.245852e-04
4.452500e+01 5.262048e-04
4.455000e+01 5.278681e-04
4.457500e+01 5.295753e-04
4.460000e+01 5.313267e-04
4.462500e+01 5.331225e-04
4.465000e+01 5.349630e-04
4.467500e+01 5.368485e-04
4.470000e+01 5.387792e-04
4.472500e+01 5.407554e-04
4.475000e+01 5.427774e-04
4.477500e+01 5.448452e-04
4.480000e+01 5.469593e-04
4.482500e+01 5.491198e-04
4.485000e+01 5.513269e-04
4.487500e+01 5.535809e-04
4.490000e+01 5.558819e-04
4.492500e+01 5.582303e-04
4.495000e+01 5.606261e-04
4.497500e+01 5.630696e-04
4.500000e+01 5.655609e-04
4.502500e+01 5.681003e-04
4.505000e+01 5.706879e-04
4.507500e+01 5.733239e-04
4.510000e+01 5.760084e-04
4.512500e+01 5.787416e-04
4.515000e+01 5.815237e-04
4.517500e+01 5.843547e-04
4.520000e+01 5.872349e-04
4.522500e+01 5.901642e-04
4.525000e+01 5.931430e-04
4.527500e+01 5.961711e-04
4.530000e+01 5.992488e-04
4.532500e+01 6.023762e-04
4.535000e+01 6.055532e-04
4.537500e+01 6.087800e-04
4.540000e+01 6.120567e-04
4.542500e+01 6.153833e-04
4.545000e+01 6.187598e-04
4.547500e+01 6.221863e-04
4.550000e+01 6.256627e-04
4.552500e+01 6.291892e-04
4.555000e+01 6.327657e-04
4.557500e+01 6.363922e-04
4.560000e+01 6.400687e-04
4.562500e+01 6.437952e-04
4.565000e+01 6.475716e-04
4.567500e+01 6.513979e-04
4.570000e+01 6.552740e-04
4.572500e+01 6.591999e-04
4.575000e+01 6.631755e-04
4.577500e+01 6.672008e-04
4.580000e+01 6.712755e-04
4.582500e+01 6.753997e-04
4.585000e+01 6.795732e-04
4.587500e+01 6.837959e-04
4.590000e+01 6.880677e-04
4.592500e+01 6.923883e-04
4.595000e+01 6.967578e-04
4.597500e+01 7.011758e-04
4.600000e+01 7.056423e-04
4.602500e+01 7.101570e-04
4.605000e+01 7.147198e-04
4.607500e+01 7.193305e-04
4.610000e+01 7.239888e-04
4.612500e+01 7.286946e-04
4.615000e+01 7.334476e-04
4.617500e+01 7.382476e-04
4.620000e+01 7.430943e-04
4.622500e+01 7.479876e-04
4.625000e+01 7.529271e-04
4.627500e+01 7.579126e-04
4.630000e+01 7.629437e-04
4.632500e+01 7.680203e-04
4.635000e+01 7.731420e-04
4.637500e+01 7.783085e-04
4.640000e+01 7.835196e-04
4.642500e+01 7.887748e-04
4.645000e+01 7.940739e-04
4.647500e+01 7.994165e-04
4.650000e+01 8.048023e-04
4.652500e+01 8.102309e-04
4.655000e+01 8.157020e-04
4.657500e+01 8.212152e-04
4.660000e+01 8.267701e-04
4.662500e+01 8.323663e-04
4.665000e+01 8.380035e-04
4.667500e+01 8.436813e-04
4.670000e+01 8.493991e-04
4.672500e+01 8.551567e-04
4.675000e+01 8.609535e-04
4.677500e+01 8.667891e-04
4.680000e+01 8.726631e-04
4.682500e+01 8.785750e-04
4.685000e+01 8.845243e-04
4.687500e+01 8.905106e-04
4.690000e+01 8.965334e-04
4.692500e+01 9.025921e-04
4.695000e+01 9.086862e-04
4.697500e+01 9.148153e-04
4.700000e+01 9.209788e-04
4.702500e+01 9.271760e-04
4.705000e+01 9.334066e-04
4.707500e+01 9.396699e-04
4.710000e+01 9.459652e-04
4.712500e+01 9.522922e-04
4.715000e+01 9.586500e-04
4.717500e+01 9.650381e-04
4.720000e+01 9.714559e-04
4.722500e+01 9.779028e-04
4.725000e+01 9.843780e-04
4.727500e+01 9.908809e-04
4.730000e+01 9.974108e-04
4.732500e+01 1.003967e-03
4.735000e+01 1.010549e-03
4.737500e+01 1.017156e-03
4.740000e+01 1.023787e-03
4.742500e+01 1.030441e-03
4.745000e+01 1.037118e-03
4.747500e+01 1.043817e-03
4.750000e+01 1.050537e-03
4.752500e+01 1.057278e-03
4.755000e+01 1.064038e-03
4.757500e+01 1.070816e-03
4.760000e+01 1.077613e-03
4.762500e+01 1.084426e-03
4.765000e+01 1.091256e-03
4.767500e+01 1.098101e-03
4.770000e+01 1.104960e-03
4.772500e+01 1.111833e-03
4.775000e+01 1.118719e-03
4.777500e+01 1.125616e-03
4.780000e+01 1.132524e-03
4.782500e+01 1.139442e-03
4.785000e+01 1.146369e-03
4.787500e+01 1.153304e-03
4.790000e+01 1.160246e-03
4.792500e+01 1.167194e-03
4.795000e+01 1.174147e-03
4.797500e+01 1.181105e-03
4.800000e+01 1.188065e-03
4.802500e+01 1.195028e-03
4.805000e+01 1.201992e-03
4.807500e+01 1.208956e-03
4.810000e+01 1.215920e-03
4.812500e+01 1.222882e-03
4.815000e+01 1.229841e-03
4.817500e+01 1.236796e-03
4.820000e+01 1.243746e-03
4.822500e+01 1.250691e-03
4.825000e+01 1.257629e-03
4.827500e+01 1.264559e-03
4.830000e+01 1.271480e-03
4.832500e+01 1.278391e-03
4.835000e+01 1.285291e-03
4.837500e+01 1.292180e-03
4.840000e+01 1.299056e-03
4.842500e+01 1.305917e-03
4.845000e+01 1.312764e-03
4.847500e+01 1.319595e-03
4.850000e+01 1.326409e-03
4.852500e+01 1.333205e-03
4.855000e+01 1.339982e-03
4.857500e+01 1.346740e-03
4.860000e+01 1.353476e-03
4.862500e+01 1.360191e-03
4.865000e+01 1.366882e-03
4.867500e+01 1.373550e-03
4.870000e+01 1.380193e-03
4.872500e+01 1.386810e-03
4.875000e+01 1.393400e-03
4.877500e+01 1.399962e-03
4.880000e+01 1.406496e-03
4.882500e+01 1.413000e-03
4.885000e+01 1.419473e-03
4.887500e+01 1.425914e-03
4.890000e+01 1.432323e-03
4.892500e+01 1.438699e-03
4.895000e+01 1.445039e-03
4.897500e+01 1.451345e-03
4.900000e+01 1.457613e-03
4.902500e+01 1.463845e-03
4.905000e+01 1.470038e-03
4.907500e+01 1.476191e-03
4.910000e+01 1.482305e-03
4.912500e+01 1.488377e-03
4.915000e+01 1.494407e-03
4.917500e+01 1.500393e-03
4.920000e+01 1.506336e-03
4.922500e+01 1.512233e-03
4.925000e+01 1.518085e-03
4.927500e+01 1.523889e-03
4.930000e+01 1.529646e-03
4.932500e+01 1.535353e-03
4.935000e+01 1.541011e-03
4.937500e+01 1.546617e-03
4.940000e+01 1.552172e-03
4.942500e+01 1.557674e-03
4.945000e+01 1.563122e-03
4.947500e+01 1.568515e-03
4.950000e+01 1.573852e-03
4.952500e+01 1.579133e-03
4.955000e+01 1.584355e-03
4.957500e+01 1.589519e-03
4.960000e+01 1.594622e-03
4.962500e+01 1.599665e-03
4.965000e+01 1.604646e-03
4.967500e+01 1.609564e-03
4.970000e+01 1.614417e-03
4.972500e+01 1.619206e-03
4.975000e+01 1.623929e-03
4.977500e+01 1.628584e-03
4.980000e+01 1.633171e-03
4.982500e+01 1.637690e-03
4.985000e+01 1.642137e-03
4.987500e+01 1.646514e-03
4.990000e+01 1.650818e-03
4.992500e+01 1.655049e-03
4.995000e+01 1.659205e-03
4.997500e+01 1.663286e-03
5.000000e+01 1.667291e-03
5.002500e+01 1.671217e-03
5.005000e+01 1.675066e-03
5.007500e+01 1.678834e-03
5.010000e+01 1.682522e-03
5.012500e+01 1.686129e-03
5.015000e+01 1.689652e-03
5.017500e+01 1.693093e-03
5.020000e+01 1.696448e-03
5.022500e+01 1.699718e-03
5.025000e+01 1.702902e-03
5.027500e+01 1.705998e-03
5.030000e+01 1.709006e-03
5.032500e+01 1.711924e-03
5.035000e+01 1.714753e-03
5.037500e+01 1.717490e-03
5.040000e+01 1.720135e-03
5.042500e+01 1.722688e-03
5.045000e+01 1.725147e-03
5.047500e+01 1.727512e-03
5.050000e+01 1.729782e-03
5.052500e+01 1.731956e-03
5.055000e+01 1.734033e-03
5.057500e+01 1.736014e-03
5.060000e+01 1.737896e-03
5.062500e+01 1.739680e-03
5.065000e+01 1.741365e-03
5.067500e+01 1.742951e-03
5.070000e+01 1.744436e-03
5.072500e+01 1.745821e-03
5.075000e+01 1.747104e-03
5.077500e+01 1.748287e-03
5.080000e+01 1.749367e-03
5.082500e+01 1.750345e-03
5.085000e+01 1.751221e-03
5.087500e+01 1.751993e-03
5.090000e+01 1.752663e-03
5.092500e+01 1.753230e-03
5.095000e+01 1.753693e-03
5.097500e+01 1.754053e-03
5.100000e+01 1.754309e-03
5.102500e+01 1.754461e-03
5.105000e+01 1.754510e-03
5.107500e+01 1.754455e-03
5.110000e+01 1.754297e-03
5.112500e+01 1.754035e-03
5.115000e+01 1.753670e-03
5.117500e+01 1.753202e-03
5.120000e+01 1.752631e-03
5.122500e+01 1.751958e-03
5.125000e+01 1.751182e-03
5.127500e+01 1.750304e-03
5.130000e+01 1.749325e-03
5.132500e+01 1.748244e-03
5.135000e+01 1.747063e-03
5.137500e+01 1.745781e-03
5.140000e+01 1.744400e-03
5.142500e+01 1.742919e-03
5.145000e+01 1.741339e-03
5.147500e+01 1.739662e-03
5.150000e+01 1.737887e-03
5.152500e+01 1.736015e-03
5.155000e+01 1.734047e-03
5.157500e+01 1.731983e-03
5.160000e+01 1.729824e-03
5.162500e+01 1.727572e-03
5.165000e+01 1.725226e-03
5.167500e+01 1.722787e-03
5.170000e+01 1.720257e-03
5.172500e+01 1.717635e-03
5.175000e+01 1.714923e-03
5.177500e+01 1.712122e-03
5.180000e+01 1.709233e-03
5.182500e+01 1.706255e-03
5.185000e+01 1.703190e-03
5.187500e+01 1.700040e-03
5.190000e+01 1.696804e-03
5.192500e+01 1.693484e-03
5.195000e+01 1.690080e-03
5.197500e+01 1.686594e-03
5.200000e+01 1.683025e-03
5.202500e+01 1.679376e-03
5.205000e+01 1.675647e-03
5.207500e+01 1.671838e-03
5.210000e+01 1.667951e-03
5.212500e+01 1.663986e-03
5.215000e+01 1.659944e-03
5.217500e+01 1.655826e-03
5.220000e+01 1.651633e-03
5.222500e+01 1.647365e-03
5.225000e+01 1.643024e-03
5.227500e+01 1.638610e-03
5.230000e+01 1.634123e-03
5.232500e+01 1.629566e-03
5.235000e+01 1.624937e-03
5.237500e+01 1.620238e-03
5.240000e+01 1.615470e-03
5.242500e+01 1.610634e-03
5.245000e+01 1.605729e-03
5.247500e+01 1.600757e-03
5.250000e+01 1.595718e-03
5.252500e+01 1.590613e-03
5.255000e+01 1.585443e-03
5.257500e+01 1.580208e-03
5.260000e+01 1.574908e-03
5.262500e+01 1.569545e-03
5.265000e+01 1.564118e-03
5.267500e+01 1.558629e-03
5.270000e+01 1.553078e-03
5.272500e+01 1.547465e-03
5.275000e+01 1.541791e-03
5.277500e+01 1.536057e-03
5.280000e+01 1.530262e-03
5.282500e+01 1.524408e-03
5.285000e+01 1.518495e-03
5.287500e+01 1.512523e-03
5.290000e+01 1.506493e-03
5.292500e+01 1.500406e-03
5.295000e+01 1.494262e-03
5.297500e+01 1.488061e-03
5.300000e+01 1.481804e-03
5.302500e+01 1.475491e-03
5.305000e+01 1.469124e-03
5.307500e+01 1.462702e-03
5.310000e+01 1.456226e-03
5.312500e+01 1.449697e-03
5.315000e+01 1.443115e-03
5.317500e+01 1.436480e-03
5.320000e+01 1.429795e-03
5.322500e+01 1.423058e-03
5.325000e+01 1.416271e-03
5.327500e+01 1.409435e-03
5.330000e+01 1.402549e-03
5.332500e+01 1.395616e-03
5.335000e+01 1.388635e-03
5.337500e+01 1.381608e-03
5.340000e+01 1.374535e-03
5.342500e+01 1.367418e-03
5.345000e+01 1.360257e-03
5.347500e+01 1.353052e-03
5.350000e+01 1.345806e-03
5.352500e+01 1.338519e-03
5.355000e+01 1.331192e-03
5.357500e+01 1.323827e-03
5.360000e+01 1.316424e-03
5.362500e+01 1.308985e-03
5.365000e+01 1.301511e-03
5.367500e+01 1.294003e-03
5.370000e+01 1.286463e-03
5.372500e+01 1.278892e-03
5.375000e+01 1.271292e-03
5.377500e+01 1.263664e-03
5.380000e+01 1.256009e-03
5.382500e+01 1.248330e-03
5.385000e+01 1.240627e-03
5.387500e+01 1.232904e-03
5.390000e+01 1.225161e-03
5.392500e+01 1.217400e-03
5.395000e+01 1.209623e-03
5.397500e+01 1.201833e-03
5.400000e+01 1.194031e-03
5.402500e+01 1.186218e-03
5.405000e+01 1.178398e-03
5.407500e+01 1.170573e-03
5.410000e+01 1.162744e-03
5.412500e+01 1.154914e-03
5.415000e+01 1.147084e-03
5.417500e+01 1.139258e-03
5.420000e+01 1.131438e-03
5.422500e+01 1.123626e-03
5.425000e+01 1.115825e-03
5.427500e+01 1.108036e-03
5.430000e+01 1.100263e-03
5.432500e+01 1.092509e-03
5.435000e+01 1.084774e-03
5.437500e+01 1.077064e-03
5.440000e+01 1.069379e-03
5.442500e+01 1.061722e-03
5.445000e+01 1.054097e-03
5.447500e+01 1.046505e-03
5.450000e+01 1.038951e-03
5.452500e+01 1.031435e-03
5.455000e+01 1.023962e-03
5.457500e+01 1.016533e-03
5.460000e+01 1.009152e-03
5.462500e+01 1.001822e-03
5.465000e+01 9.945441e-04
5.467500e+01 9.873222e-04
5.470000e+01 9.801587e-04
5.472500e+01 9.730565e-04
5.475000e+01 9.660182e-04
5.477500e+01 9.590465e-04
5.480000e+01 9.521440e-04
5.482500e+01 9.453134e-04
5.485000e+01 9.385573e-04
5.487500e+01 9.318783e-04
5.490000e+01 9.252789e-04
5.492500e+01 9.187617e-04
5.495000e+01 9.123290e-04
5.497500e+01 9.059834e-04
5.500000e+01 8.997271e-04
5.502500e+01 8.935625e-04
5.505000e+01 8.874920e-04
5.507500e+01 8.815176e-04
5.510000e+01 8.756416e-04
5.512500e+01 8.698660e-04
5.515000e+01 8.641929e-04
5.517500e+01 8.586242e-04
5.520000e+01 8.531618e-04
5.522500e+01 8.478075e-04
5.525000e+01 8.425632e-04
5.527500e+01 8.374303e-04
5.530000e+01 8.324106e-04
5.532500e+01 8.275055e-04
5.535000e+01 8.227164e-04
5.537500e+01 8.180447e-04
5.540000e+01 8.134916e-04
5.542500e+01 8.090582e-04
5.545000e+01 8.047457e-04
5.547500e+01 8.005549e-04
5.550000e+01 7.964868e-04
5.552500e+01 7.925421e-04
5.555000e+01 7.887215e-04
5.557500e+01 7.850256e-04
5.560000e+01 7.814549e-04
5.562500e+01 7.780098e-04
5.565000e+01 7.746906e-04
5.567500e+01 7.714974e-04
5.570000e+01 7.684303e-04
5.572500e+01 7.654894e-04
5.575000e+01 7.626745e-04
5.577500e+01 7.599855e-04
5.580000e+01 7.574220e-04
5.582500e+01 7.549836e-04
5.585000e+01 7.526698e-04
5.587500e+01 7.504801e-04
5.590000e+01 7.484138e-04
5.592500e+01 7.464700e-04
5.595000e+01 7.446480e-04
5.597500e+01 7.429467e-04
5.600000e+01 7.413651e-04
5.602500e+01 7.399021e-04
5.605000e+01 7.385564e-04
5.607500e+01 7.373267e-04
5.610000e+01 7.362118e-04
5.612500e+01 7.352100e-04
5.615000e+01 7.343198e-04
5.617500e+01 7.335397e-04
5.620000e+01 7.328680e-04
5.622500e+01 7.323029e-04
5.625000e+01 7.318426e-04
5.627500e+01 7.314852e-04
5.630000e+01 7.312289e-04
5.632500e+01 7.310715e-04
5.635000e+01 7.310111e-04
5.637500e+01 7.310455e-04
5.640000e+01 7.311727e-04
5.642500e+01 7.313905e-04
5.645000e+01 7.316966e-04
5.647500e+01 7.320887e-04
5.650000e+01 7.325647e-04
5.652500e+01 7.331222e-04
5.655000e+01 7.337589e-04
5.657500e+01 7.344724e-04
5.660000e+01 7.352603e-04
5.662500e+01 7.361203e-04
5.665000e+01 7.370499e-04
5.667500e+01 7.380468e-04
5.670000e+01 7.391087e-04
5.672500e+01 7.402330e-04
5.675000e+01 7.414174e-04
5.677500e+01 7.426595e-04
5.680000e+01 7.439570e-04
5.682500e+01 7.453075e-04
5.685000e+01 7.467087e-04
5.687500e+01 7.481584e-04
5.690000e+01 7.496541e-04
5.692500e+01 7.511938e-04
5.695000e+01 7.527751e-04
5.697500e+01 7.543960e-04
5.700000e+01 7.560542e-04
5.702500e+01 7.577478e-04
5.705000e+01 7.594747e-04
5.707500e+01 7.612330e-04
5.710000e+01 7.630206e-04
5.712500e+01 7.648358e-04
5.715000e+01 7.666768e-04
5.717500e+01 7.685417e-04
5.720000e+01 7.704290e-04
5.722500e+01 7.723370e-04
5.725000e+01 7.742641e-04
5.727500e+01 7.762090e-04
5.730000e+01 7.781701e-04
5.732500e+01 7.801463e-04
5.735000e+01 7.821362e-04
5.737500e+01 7.841386e-04
5.740000e+01 7.861526e-04
5.742500e+01 7.881771e-04
5.745000e+01 7.902111e-04
5.747500e+01 7.922539e-04
5.750000e+01 7.943046e-04
5.752500e+01 7.963626e-04
5.755000e+01 7.984274e-04
5.757500e+01 8.004984e-04
5.760000e+01 8.025753e-04
5.762500e+01 8.046576e-04
5.765000e+01 8.067451e-04
5.767500e+01 8.088378e-04
5.770000e+01 8.109354e-04
5.772500e+01 8.130381e-04
5.775000e+01 8.151459e-04
5.777500e+01 8.172591e-04
5.780000e+01 8.193778e-04
5.782500e+01 8.215024e-04
5.785000e+01 8.236333e-04
5.787500e+01 8.257710e-04
5.790000e+01 8.279162e-04
5.792500e+01 8.300694e-04
5.795000e+01 8.322314e-04
5.797500e+01 8.344029e-04
5.800000e+01 8.365848e-04
5.802500e+01 8.387781e-04
5.805000e+01 8.409837e-04
5.807500e+01 8.432027e-04
5.810000e+01 8.454362e-04
5.812500e+01 8.476853e-04
5.815000e+01 8.499512e-04
5.817500e+01 8.522353e-04
5.820000e+01 8.545387e-04
5.822500e+01 8.568630e-04
5.825000e+01 8.592094e-04
5.827500e+01 8.615795e-04
5.830000e+01 8.639745e-04
5.832500e+01 8.663962e-04
5.835000e+01 8.688459e-04
5.837500e+01 8.713252e-04
5.840000e+01 8.738357e-04
5.842500e+01 8.763789e-04
5.845000e+01 8.789564e-04
5.847500e+01 8.815699e-04
5.850000e+01 8.842209e-04
5.852500e+01 8.869110e-04
5.855000e+01 8.896418e-04
5.857500e+01 8.924149e-04
5.860000e+01 8.952319e-04
5.862500e+01 8.980943e-04
5.865000e+01 9.010036e-04
5.867500e+01 9.039614e-04
5.870000e+01 9.069692e-04
5.872500e+01 9.100284e-04
5.875000e+01 9.131404e-04
5.877500e+01 9.163067e-04
5.880000e+01 9.195285e-04
5.882500e+01 9.228072e-04
5.885000e+01 9.261440e-04
5.887500e+01 9.295401e-04
5.890000e+01 9.329966e-04
5.892500e+01 9.365147e-04
5.895000e+01 9.400952e-04
5.897500e+01 9.437392e-04
5.900000e+01 9.474475e-04
5.902500e+01 9.512210e-04
5.905000e+01 9.550603e-04
5.907500e+01 9.589662e-04
5.910000e+01 9.629391e-04
5.912500e+01 9.669795e-04
5.915000e+01 9.710879e-04
5.917500e+01 9.752646e-04
5.920000e+01 9.795097e-04
5.922500e+01 9.838234e-04
5.925000e+01 9.882057e-04
5.927500e+01 9.926565e-04
5.930000e+01 9.971757e-04
5.932500e+01 1.001763e-03
5.935000e+01 1.006418e-03
5.937500e+01 1.011140e-03
5.940000e+01 1.015929e-03
5.942500e+01 1.020783e-03
5.945000e+01 1.025703e-03
5.947500e+01 1.030687e-03
5.950000e+01 1.035734e-03
5.952500e+01 1.040843e-03
5.955000e+01 1.046013e-03
5.957500e+01 1.051242e-03
5.960000e+01 1.056529e-03
5.962500e+01 1.061872e-03
5.965000e+01 1.067271e-03
5.967500e+01 1.072722e-03
5.970000e+01 1.078224e-03
5.972500e+01 1.083775e-03
5.975000e+01 1.089372e-03
5.977500e+01 1.095015e-03
5.980000e+01 1.100700e-03
5.982500e+01 1.106424e-03
5.985000e+01 1.112186e-03
5.987500e+01 1.117982e-03
5.990000e+01 1.123810e-03
5.992500e+01 1.129668e-03
5.995000e+01 1.135551e-03
5.997500e+01 1.141458e-03
6.000000e+01 1.147384e-03
6.002500e+01 1.153328e-03
6.005000e+01 1.159284e-03
6.007500e+01 1.165251e-03
6.010000e+01 1.171225e-03
6.012500e+01 1.177202e-03
6.015000e+01 1.183178e-03
6.017500e+01 1.189150e-03
6.020000e+01 1.195114e-03
6.022500e+01 1.201066e-03
6.025000e+01 1.207003e-03
6.027500e+01 1.212921e-03
6.030000e+01 1.218815e-03
6.032500e+01 1.224681e-03
6.035000e+01 1.230516e-03
6.037500e+01 1.236316e-03
6.040000e+01 1.242076e-03
6.042500e+01 1.247791e-03
6.045000e+01 1.253459e-03
6.047500e+01 1.259074e-03
6.050000e+01 1.264633e-03
6.052500e+01 1.270131e-03
6.055000e+01 1.275564e-03
6.057500e+01 1.280927e-03
6.060000e+01 1.286217e-03
6.062500e+01 1.291429e-03
6.065000e+01 1.296559e-03
6.067500e+01 1.301602e-03
6.070000e+01 1.306555e-03
6.072500e+01 1.311413e-03
6.075000e+01 1.316172e-03
6.077500e+01 1.320827e-03
6.080000e+01 1.325376e-03
6.082500e+01 1.329813e-03
6.085000e+01 1.334134e-03
6.087500e+01 1.338337e-03
6.090000e+01 1.342416e-03
6.092500e+01 1.346368e-03
6.095000e+01 1.350189e-03
6.097500e+01 1.353875e-03
6.100000e+01 1.357423e-03
6.102500e+01 1.360829e-03
6.105000e+01 1.364090e-03
6.107500e+01 1.367202e-03
6.110000e+01 1.370162e-03
6.112500e+01 1.372967e-03
6.115000e+01 1.375613e-03
6.117500e+01 1.378097e-03
6.120000e+01 1.380417e-03
6.122500e+01 1.382570e-03
6.125000e+01 1.384552e-03
6.127500e+01 1.386362e-03
6.130000e+01 1.387997e-03
6.132500e+01 1.389455e-03
6.135000e+01 1.390733e-03
6.137500e+01 1.391829e-03
6.140000e+01 1.392741e-03
6.142500e+01 1.393468e-03
6.145000e+01 1.394008e-03
6.147500e+01 1.394359e-03
6.150000e+01 1.394519e-03
6.152500e+01 1.394488e-03
6.155000e+01 1.394265e-03
6.157500e+01 1.393847e-03
6.160000e+01 1.393236e-03
6.162500e+01 1.392429e-03
6.165000e+01 1.391427e-03
6.167500e+01 1.390228e-03
6.170000e+01 1.388833e-03
6.172500e+01 1.387242e-03
6.175000e+01 1.385455e-03
6.177500e+01 1.383472e-03
6.180000e+01 1.381293e-03
6.182500e+01 1.378920e-03
6.185000e+01 1.376352e-03
6.187500e+01 1.373591e-03
6.190000e+01 1.370637e-03
6.192500e+01 1.367492e-03
6.195000e+01 1.364158e-03
6.197500e+01 1.360636e-03
6.200000e+01 1.356927e-03
6.202500e+01 1.353033e-03
6.205000e+01 1.348957e-03
6.207500e+01 1.344700e-03
6.210000e+01 1.340265e-03
6.212500e+01 1.335654e-03
6.215000e+01 1.330870e-03
6.217500e+01 1.325916e-03
6.220000e+01 1.320794e-03
6.222500e+01 1.315508e-03
6.225000e+01 1.310061e-03
6.227500e+01 1.304456e-03
6.230000e+01 1.298697e-03
6.232500e+01 1.292786e-03
6.235000e+01 1.286729e-03
6.237500e+01 1.280528e-03
6.240000e+01 1.274189e-03
6.242500e+01 1.267714e-03
6.245000e+01 1.261109e-03
6.247500e+01 1.254377e-03
6.250000e+01 1.247523e-03
6.252500e+01 1.240552e-03
6.255000e+01 1.233468e-03
6.257500e+01 1.226276e-03
6.260000e+01 1.218981e-03
6.262500e+01 1.211589e-03
6.265000e+01 1.204103e-03
6.267500e+01 1.196530e-03
6.270000e+01 1.188874e-03
6.272500e+01 1.181141e-03
6.275000e+01 1.173337e-03
6.277500e+01 1.165466e-03
6.280000e+01 1.157534e-03
6.282500e+01 1.149548e-03
6.285000e+01 1.141512e-03
6.287500e+01 1.133432e-03
6.290000e+01 1.125314e-03
6.292500e+01 1.117165e-03
6.295000e+01 1.108988e-03
6.297500e+01 1.100792e-03
6.300000e+01 1.092581e-03
6.302500e+01 1.084361e-03
6.305000e+01 1.076139e-03
6.307500e+01 1.067920e-03
6.310000e+01 1.059711e-03
6.312500e+01 1.051516e-03
6.315000e+01 1.043343e-03
6.317500e+01 1.035197e-03
6.320000e+01 1.027085e-03
6.322500e+01 1.019011e-03
6.325000e+01 1.010982e-03
6.327500e+01 1.003004e-03
6.330000e+01 9.950832e-04
6.332500e+01 9.872246e-04
6.335000e+01 9.794344e-04
6.337500e+01 9.717182e-04
6.340000e+01 9.640819e-04
6.342500e+01 9.565309e-04
6.345000e+01 9.490709e-04
6.347500e+01 9.417073e-04
6.350000e+01 9.344457e-04
6.352500e+01 9.272913e-04
6.355000e+01 9.202496e-04
6.357500e+01 9.133256e-04
6.360000e+01 9.065245e-04
6.362500e+01 8.998513e-04
6.365000e+01 8.933111e-04
6.367500e+01 8.869085e-04
6.370000e+01 8.806485e-04
6.372500e+01 8.745355e-04
6.375000e+01 8.685742e-04
6.377500e+01 8.627688e-04
6.380000e+01 8.571239e-04
6.382500e+01 8.516434e-04
6.385000e+01 8.463315e-04
6.387500e+01 8.411921e-04
6.390000e+01 8.362290e-04
6.392500e+01 8.314458e-04
6.395000e+01 8.268461e-04
6.397500e+01 8.224333e-04
6.400000e+01 8.182106e-04
6.402500e+01 8.141811e-04
6.405000e+01 8.103477e-04
6.407500e+01 8.067134e-04
6.410000e+01 8.032807e-04
6.412500e+01 8.000521e-04
6.415000e+01 7.970301e-04
6.417500e+01 7.942168e-04
6.420000e+01 7.916141e-04
6.422500e+01 7.892241e-04
6.425000e+01 7.870484e-04
6.427500e+01 7.850886e-04
6.430000e+01 7.833460e-04
6.432500e+01 7.818219e-04
6.435000e+01 7.805174e-04
6.437500e+01 7.794332e-04
6.440000e+01 7.785703e-04
6.442500e+01 7.779290e-04
6.445000e+01 7.775098e-04
6.447500e+01 7.773129e-04
6.450000e+01 7.773383e-04
6.452500e+01 7.775860e-04
6.455000e+01 7.780556e-04
6.457500e+01 7.787466e-04
6.460000e+01 7.796586e-04
6.462500e+01 7.807905e-04
6.465000e+01 7.821416e-04
6.467500e+01 7.837105e-04
6.470000e+01 7.854962e-04
6.472500e+01 7.874970e-04
6.475000e+01 7.897114e-04
6.477500e+01 7.921376e-04
6.480000e+01 7.947736e-04
6.482500e+01 7.976173e-04
6.485000e+01 8.006665e-04
6.487500e+01 8.039187e-04
6.490000e+01 8.073714e-04
6.492500e+01 8.110217e-04
6.495000e+01 8.148669e-04
6.497500e+01 8.189039e-04
6.500000e+01 8.231295e-04
6.502500e+01 8.275404e-04
6.505000e+01 8.321331e-04
6.507500e+01 8.369040e-04
6.510000e+01 8.418494e-04
6.512500e+01 8.469654e-04
6.515000e+01 8.522480e-04
6.517500e+01 8.576930e-04
6.520000e+01 8.632962e-04
6.522500e+01 8.690532e-04
6.525000e+01 8.749595e-04
6.527500e+01 8.810105e-04
6.530000e+01 8.872014e-04
6.532500e+01 8.935274e-04
6.535000e+01 8.999835e-04
6.537500e+01 9.065646e-04
6.540000e+01 9.132657e-04
6.542500e+01 9.200814e-04
6.545000e+01 9.270065e-04
6.547500e+01 9.340354e-04
6.550000e+01 9.411626e-04
6.552500e+01 9.483826e-04
6.555000e+01 9.556897e-04
6.557500e+01 9.630781e-04
6.560000e+01 9.705421e-04
6.562500e+01 9.780756e-04
6.565000e+01 9.856728e-04
6.567500e+01 9.933276e-04
6.570000e+01 1.001034e-03
6.572500e+01 1.008786e-03
6.575000e+01 1.016577e-03
6.577500e+01 1.024401e-03
6.580000e+01 1.032253e-03
6.582500e+01 1.040125e-03
6.585000e+01 1.048011e-03
6.587500e+01 1.055905e-03
6.590000e+01 1.063801e-03
6.592500e+01 1.071692e-03
6.595000e+01 1.079572e-03
6.597500e+01 1.087435e-03
6.600000e+01 1.095274e-03
6.602500e+01 1.103082e-03
6.605000e+01 1.110854e-03
6.607500e+01 1.118583e-03
6.610000e+01 1.126263e-03
6.612500e+01 1.133887e-03
6.615000e+01 1.141450e-03
6.617500e+01 1.148944e-03
6.620000e+01 1.156363e-03
6.622500e+01 1.163702e-03
6.625000e+01 1.170954e-03
6.627500e+01 1.178113e-03
6.630000e+01 1.185172e-03
6.632500e+01 1.192127e-03
6.635000e+01 1.198970e-03
6.637500e+01 1.205696e-03
6.640000e+01 1.212300e-03
6.642500e+01 1.218774e-03
6.645000e+01 1.225114e-03
6.647500e+01 1.231314e-03
6.650000e+01 1.237368e-03
6.652500e+01 1.243271e-03
6.655000e+01 1.249017e-03
6.657500e+01 1.254601e-03
6.660000e+01 1.260018e-03
6.662500e+01 1.265262e-03
6.665000e+01 1.270330e-03
6.667500e+01 1.275214e-03
6.670000e+01 1.279912e-03
6.672500e+01 1.284418e-03
6.675000e+01 1.288727e-03
6.677500e+01 1.292835e-03
6.680000e+01 1.296738e-03
6.682500e+01 1.300431e-03
6.685000e+01 1.303911e-03
6.687500e+01 1.307173e-03
6.690000e+01 1.310213e-03
6.692500e+01 1.313028e-03
6.695000e+01 1.315614e-03
6.697500e+01 1.317967e-03
6.700000e+01 1.320085e-03
6.702500e+01 1.321965e-03
6.705000e+01 1.323602e-03
6.707500e+01 1.324995e-03
6.710000e+01 1.326140e-03
6.712500e+01 1.327035e-03
6.715000e+01 1.327679e-03
6.717500e+01 1.328067e-03
6.720000e+01 1.328199e-03
6.722500e+01 1.328072e-03
6.725000e+01 1.327685e-03
6.727500e+01 1.327036e-03
6.730000e+01 1.326124e-03
6.732500e+01 1.324948e-03
6.735000e+01 1.323506e-03
6.737500e+01 1.321797e-03
6.740000e+01 1.319822e-03
6.742500e+01 1.317579e-03
6.745000e+01 1.315067e-03
6.747500e+01 1.312288e-03
6.750000e+01 1.309241e-03
6.752500e+01 1.305925e-03
6.755000e+01 1.302343e-03
6.757500e+01 1.298493e-03
6.760000e+01 1.294377e-03
6.762500e+01 1.289996e-03
6.765000e+01 1.285351e-03
6.767500e+01 1.280443e-03
6.770000e+01 1.275275e-03
6.772500e+01 1.269845e-03
6.775000e+01 1.264161e-03
6.777500e+01 1.258217e-03
6.780000e+01 1.252026e-03
6.782500e+01 1.245576e-03
6.785000e+01 1.238889e-03
6.787500e+01 1.231943e-03
6.790000e+01 1.224773e-03
6.792500e+01 1.217341e-03
6.795000e+01 1.209702e-03
6.797500e+01 1.201797e-03
6.800000e+01 1.193704e-03
6.802500e+01 1.185341e-03
6.805000e+01 1.176810e-03
6.807500e+01 1.168008e-03
6.810000e+01 1.159053e-03
6.812500e+01 1.149835e-03
6.815000e+01 1.140470e-03
6.817500e+01 1.130859e-03
6.820000e+01 1.121104e-03
6.822500e+01 1.111116e-03
6.825000e+01 1.101007e-03
6.827500e+01 1.090637e-03
6.830000e+01 1.080242e-03
6.832500e+01 1.069449e-03
6.835000e+01 1.058883e-03
6.837500e+01 1.047575e-03
6.840000e+01 1.037004e-03
6.842500e+01 1.025049e-03
6.845000e+01 1.014672e-03
6.847500e+01 1.001923e-03
6.850000e+01 9.919362e-04
6.852500e+01 9.782670e-04
6.855000e+01 9.688377e-04
6.857500e+01 9.541618e-04
6.860000e+01 9.454138e-04
6.862500e+01 9.296991e-04
6.865000e+01 9.216804e-04
6.867500e+01 9.050203e-04
6.870000e+01 8.975788e-04
6.872500e+01 8.803686e-04
6.875000e+01 8.729496e-04
6.877500e+01 8.560579e-04
6.880000e+01 8.476412e-04
6.882500e+01 8.322860e-04
6.885000e+01 8.217426e-04
6.887500e+01 8.089221e-04
6.890000e+01 7.956908e-04
6.892500e+01 7.855715e-04
6.895000e+01 7.700154e-04
6.897500e+01 7.619626e-04
6.900000e+01 7.449463e-04
6.902500e+01 7.381946e-04
6.905000e+01 7.204087e-04
6.907500e+01 7.145131e-04
6.910000e+01 6.963400e-04
6.912500e+01 6.910833e-04
6.915000e+01 6.727151e-04
6.917500e+01 6.681074e-04
6.920000e+01 6.494921e-04
6.922500e+01 6.456177e-04
6.925000e+01 6.270548e-04
6.927500e+01 6.231238e-04
6.930000e+01 6.060390e-04
6.932500e+01 6.004516e-04
6.935000e+01 5.862780e-04
6.937500e+01 5.781403e-04
6.940000e+01 5.676571e-04
6.942500e+01 5.557534e-04
6.945000e+01 5.512112e-04
6.947500e+01 5.327273e-04
6.950000e+01 5.364263e-04
6.952500e+01 5.110957e-04
6.955000e+01 5.204951e-04
6.957500e+01 4.941212e-04
6.960000e+01 4.999729e-04
6.962500e+01 4.854291e-04
6.965000e+01 4.730407e-04
6.967500e+01 4.817681e-04
6.970000e+01 4.507170e-04
6.972500e+01 4.666713e-04
6.975000e+01 4.472655e-04
6.977500e+01 4.382525e-04
6.980000e+01 4.464258e-04
6.982500e+01 4.262461e-04
6.985000e+01 4.239127e-04
6.987500e+01 4.264559e-04
6.990000e+01 4.128329e-04
6.992500e+01 4.129311e-04
6.995000e+01 4.058825e-04
6.997500e+01 3.951406e-04
7.000000e+01 4.045270e-04

